Natural Mitigation of Catastrophic Interference: Continual Learning in Power-Law Learning Environments

Neural networks often suffer from catastrophic interference (CI): performance on previously learned tasks drops off significantly when learning a new task. This contrasts strongly with humans, who can continually learn new tasks without appreciably forgetting previous tasks. Prior work has explored various techniques for mitigating CI and promoting continual learning such as regularization, rehearsal, generative replay, and context-specific components. This paper takes a different approach, one guided by cognitive science research showing that in naturalistic environments, the probability of encountering a task decreases as a power-law of the time since it was last performed. We argue that techniques for mitigating CI should be compared against the intrinsic mitigation in simulated naturalistic learning environments. Thus, we evaluate the extent of the natural mitigation of CI when training models in power-law environments, similar to those humans face. Our results show that natural rehearsal environments are better at mitigating CI than existing methods, calling for the need for better evaluation processes. The benefits of this environment include simplicity, rehearsal that is agnostic to both tasks and models, and the lack of a need for extra neural circuitry. In addition, we explore popular mitigation techniques in power-law environments to create new baselines for continual learning research.

==> do-not-use-appendix-text.txt <==
\section{Appendix}
\subsection{Domain Incremental Learning scenario}
In this learning scenario, the problem structure has a shift in the input distribution but has the same possible output space as the previous tasks \cite{van2022three}. Examples of Domain Incremental Learning scenarios (Domain-IL) are object detection tasks or classification tasks with a change in contexts; like detecting polar bears in images with the background of mountains vs. floating ice bodies or finding sarcasm on different platforms such as Reddit and Twitter. While Domain-IL tasks are not as difficult as Class incremental tasks for ML models, they remain the most popular forms of continual learning problems in practice \cite{van2022three, dai2023domain}. We ablate on the Domain-IL scenario because of this real-world demand. We use a representative task formulation for the Domain incremental learning scenario, the permuted MNIST task. For building the permuted MNIST task, we add padding to the images in the MNIST dataset to rescale them to 32x32 pixel images and then generate a fixed, random permutation by which the input pixels of all images are shuffled. The model learns to identify the number corresponding to the digit despite the permutation. Each task is associated with a characteristic permutation, and the same permutation is applied across the entire dataset. The tasks formed by the transformations follow the domain-incremental learning task described by \cite{vandeven2019scenarios, DBLP:journals/corr/KirkpatrickPRVD16}, where the task identity is not available during performance.

\begin{table*}[h]
\centering
 \caption{  Test accuracy in the final phase as we increase the number of phases in the \emph{Domain Incremental Learning scenario}. The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds.}
  \resizebox{0.43\textwidth}{!}{
  \begin{tabular}{lcc}
    \hline
    Training & \multicolumn{2}{c}{Avg test accuracy}\\
    environment & 10 phases & 20 phases\\
    
    \hline
    
    Upper baseline & 0.936 \small{(\textpm 0.003)} & 0.874 \small{(\textpm 0.003)} \\
     Power-law & 0.901 \small{(\textpm 0.004)} & 0.851 \small{(\textpm 0.004)} \\
     % Exponential & 0.884 \small{\textpm 0.006)} & 0.849 \small{(\textpm 0.007)} \\
     EWC & 0.743 \small{(\textpm 0.024)} & 0.523 \small{(\textpm 0.016)} \\
     Lower baseline & 0.472 \small{(\textpm 0.007)} & 0.424 \small{(\textpm 0.012)}\\
    \hline

\end{tabular}
}
 
  \label{tab:domain_IL}
\end{table*}

\subsection{Minimum proportions of samples required per class}

In the Split CIFAR 100 data, for every phase after Phase 2, classes introduced in Phase 1 have the smallest representation in the rehearsal data. By varying this, we test the minimum amount of rehearsal data required for a model to maintain the mitigation of CI. Most experiments presented in this paper for the power-law environment assume that the minimum number of samples in the last phase for classes introduced in phase 1 is 10\% of the original training size of each task. In this section, we explore how varying this minimum data value affects the performance of models trained in a power-law setup. 

Table \ref{minimum_data_size} shows the performance of the power-law models after training over 10 phases when varying the minimum number of samples with four different sample percentages. Only when the minimum number drops below 2\% of the total class sample size, there is a considerable decline in the performance of the model. At 1\%, model accuracy begins to collapse. 


\begin{table*}[h]
\caption{Split CIFAR 100:   test accuracy as a function of the minimum proportion of samples for each previous task in the last phase of power-law rehearsal environments. Experienced replay and exponential rehearsal environments are balanced to match the same number of total samples rehearsed as the power-law environment. The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds. ER: Experienced Replay, \textit{PL: Power-law}, \textit{Exp: Exponential}}
\label{minimum_data_size}
\vskip 0.15in
\begin{center}
% \begin{small}
% \begin{sc}
\begin{tabular}{lcccc}
\toprule
% Min. proportion of samples &  Accuracy \\
Distribution & \multicolumn{4}{c}{Minimum proportion of samples}\\ 
& 1\% & 2\% & 5\% & 10\% \\
% each previous task in a new phase&  \\
\midrule
ER & 0.264 \small{(\textpm 0.005)} & 0.292 \small{(\textpm 0.004)} & 0.324 \small{(\textpm 0.004)} & 0.399 \small{(\textpm 0.006)} \\
PL & 0.289 \small{(\textpm 0.01)} & 0.359 \small{(\textpm 0.036)} & 0.392 \small{(\textpm 0.007)} & 0.432 \small{(\textpm 0.007)} \\
Exp & 0.223 \small{(\textpm 0.013)} & 0.237 \small{(\textpm 0.012)} & 0.308 \small{(\textpm 0.011)} & 0.373 \small{(\textpm 0.006)} \\


\bottomrule
\end{tabular}
% \end{sc}
% \end{small}
\end{center}
\vskip -0.1in
\end{table*}

\subsection{Varying the number of hidden layers in the model (Split CIFAR 100 dataset)}

\begin{table*}[t]
    
\caption{Split CIFAR 100: Test accuracy in the final phase as we change the number of fully connected hidden layers in the model. The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds. LB: Lower Baseline, UB: Upper Baseline, EWC: Elastic Weight Consolidation, SI: Synaptic Intelligence, LwF: Learning without Forgetting, ER: Experienced Replay, BIR: Brain-Inspired Replay, A-GEM: Averaged Gradient Episodic Memory, \textit{PL: Power-law}, \textit{Exp: Exponential}, iCaRL: Incremental Classifier and Representation Learning, DGR: Deep Generative Replay}
\label{cl-comparions-hidden-layer}
\vskip 0.15in
\begin{center}
\begin{small}
% \begin{sc}
\begin{tabular}{llccccc}
\toprule
Type & Method & \multicolumn{5}{c}{No. of hidden layers}\\ 
& & 1 & 2 & 3 & 4 & 5\\
\midrule
Baselines   & 
\begin{tabular}{@{}l@{}}
LB \\ UB
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.073 \small{(\textpm 0.004)}
\\ 
0.39 \small{(\textpm 0.003)}
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.075\small{(\textpm 0.005)}
\\ 
0.45 \small{(\textpm 0.003)}
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.076 \small{(\textpm 0.005)}
\\ 
0.505 \small{(\textpm 0.002)}
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.071 \small{(\textpm 0.005)}
\\ 
0.444 \small{(\textpm 0.003)}
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.068 \small{(\textpm 0.005)}
\\ 
0.411 \small{(\textpm 0.003)}
\end{tabular}
\\
\midrule
Parameter Regularization   & 
\begin{tabular}{@{}l@{}}
EWC \\ SI
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.116 \small{(\textpm 0.008)} \\ 0.111 \small{(\textpm 0.007)}

\end{tabular} 
& 
\begin{tabular}{@{}c@{}}
0.077 \small{(\textpm 0.003)}\\ 0.081 \small{(\textpm 0.002)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.079 \small{(\textpm 0.007)} \\ 0.081 \small{(\textpm 0.003)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.07 \small{(\textpm 0.005)} \\ 0.069 \small{(\textpm 0.005)}
\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.066 \small{(\textpm 0.003)} \\ 0.066 \small{(\textpm 0.005)}
\end{tabular}
\\
\midrule
Functional Regularization 
& LwF
& 0.089 \small{(\textpm 0.003)}
& 0.2 \small{(\textpm 0.01)}
& 0.255 \small{(\textpm 0.009)}
& 0.189 \small{(\textpm 0.005)}
& 0.137 \small{(\textpm 0.007)}
\\
\midrule
Rehearsal methods   & 
\begin{tabular}{@{}l@{}}
ER \\ BIR \\ A-GEM \\ PL \\Exp 
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.367 \small{(\textpm 0.003)} 
\\ 0.081 \small{(\textpm 0.003)} 
\\ 0.127 \small{(\textpm 0.008)} 
\\ \textbf{0.372 \small{(\textpm 0.005)}}  
\\ 0.31 \small{(\textpm 0.007)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.36 \small{(\textpm 0.004)} 
\\ 0.231 \small{(\textpm 0.007)} 
\\ 0.178 \small{(\textpm 0.007)} 
\\  \textbf{0.418 \small{(\textpm 0.008)}} 
\\ 0.361 \small{(\textpm 0.01)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.399 \small{(\textpm 0.006)} 
\\ 0.222 \small{(\textpm 0.011)} 
\\ 0.276 \small{(\textpm 0.012)} 
\\  \textbf{0.429 \small{(\textpm 0.006)}} 
\\ 0.373 \small{(\textpm 0.006)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.283 \small{(\textpm 0.004)} 
\\ 0.171 \small{(\textpm 0.013)} 
\\ 0.117 \small{(\textpm 0.021)} 
\\  \textbf{0.355 \small{(\textpm 0.018)}} 
\\ 0.305 \small{(\textpm 0.015)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.264 \small{(\textpm 0.007)} 
\\ 0.139 \small{(\textpm 0.01)} 
\\ 0.08 \small{(\textpm 0.007)} 
\\  \textbf{0.335 \small{(\textpm 0.01)}} 
\\ 0.282 \small{(\textpm 0.014)}
\end{tabular}
\\
\midrule
Template Based   & 
 iCaRL
 & 0.251 \small{(\textpm 0.003)}
 & 0.212 \small{(\textpm 0.003)}
 & 0.329 \small{(\textpm 0.01)}
 & 0.302 \small{(\textpm 0.005)}
 & 0.27 \small{(\textpm 0.007)}
\\

\bottomrule
\end{tabular}
% \end{sc}
\end{small}
\end{center}
% \vskip -0.1in
\end{table*}


Increasing the number of fully connected hidden layers can affect the performance of models trained in different environments. The correlation between model complexity (size) and accuracy is not always direct and positive; it also depends upon the difficulty of the tasks. Here, we investigate whether model complexity affects performance and whether different model complexities continue to display CI mitigation. 
% where power-law is giving comparable results to the upper baseline and better than regularization-based approach.

Table \ref{cl-comparions-hidden-layer} shows the performance of the models with different numbers of hidden layers. Note that the performance of the rehearsal methods in the power-law environment is better than all other model architectures and all mitigation techniques for all model complexities. Also, note that we do vary the pre-trained CNN layers in our experiments.



\subsection{Varying the total size of training data for each class (Split CIFAR 100 dataset)}
\begin{table*}[h]
\caption{Split CIFAR 100: Test accuracy in the final phase as we change the total size of training data for each class. The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds. LB: Lower Baseline, UB: Upper Baseline, EWC: Elastic Weight Consolidation, SI: Synaptic Intelligence, LwF: Learning without Forgetting, ER: Experienced Replay, BIR: Brain-Inspired Replay, A-GEM: Averaged Gradient Episodic Memory, \textit{PL: Power-law}, \textit{Exp: Exponential}, iCaRL: Incremental Classifier and Representation Learning}
\label{cl-comparions-varying-training-data}
\vskip 0.15in
\begin{center}
\begin{small}
% \begin{sc}
\begin{tabular}{llcccc}
\toprule
Type & Method & \multicolumn{4}{c}{Proportion of training size in Split CIFAR 100}\\ 
& & 10\% & 20\% & 50\% & 100\% \\
\midrule
Baselines   & 
\begin{tabular}{@{}l@{}}
LB \\ UB
\end{tabular} 
&
\begin{tabular}{@{}c@{}}
0.064\small{(\textpm 0.006)}
\\ 
0.339 \small{(\textpm 0.005)}
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.069 \small{(\textpm 0.005)}
\\ 
0.39 \small{(\textpm 0.005)}
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.073 \small{(\textpm 0.006)}
\\ 
0.458 \small{(\textpm 0.006)}
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.076 \small{(\textpm 0.005)}
\\ 
0.505 \small{(\textpm 0.002)}
\end{tabular}
\\
\midrule
Parameter Regularization   & 
\begin{tabular}{@{}l@{}}
EWC \\ SI
\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.064 \small{(\textpm 0.006)}\\ 0.069 \small{(\textpm 0.007)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.069 \small{(\textpm 0.006)} \\ 0.076 \small{(\textpm 0.006)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.072 \small{(\textpm 0.006)} \\ 0.079 \small{(\textpm 0.004)}
\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.079 \small{(\textpm 0.007)} \\ 0.081 \small{(\textpm 0.003)}
\end{tabular}
\\
\midrule
Functional Regularization 
& LwF
& 0.198 \small{(\textpm 0.006)}
& 0.245 \small{(\textpm 0.004)}
& 0.264 \small{(\textpm 0.01)}
& 0.255 \small{(\textpm 0.009)}
\\
\midrule
Rehearsal methods   & 
\begin{tabular}{@{}l@{}}
ER \\ BIR \\ A-GEM \\ PL \\Exp 
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.238 \small{(\textpm 0.007)} 
\\  \textbf{0.328 \small{(\textpm 0.009)}}
\\ 0.149 \small{(\textpm 0.014)} 
\\  0.268 \small{(\textpm 0.006)}
\\ 0.24 \small{(\textpm 0.067)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.29 \small{(\textpm 0.004)} 
\\ \textbf{0.342 \small{(\textpm 0.004)}}
\\ 0.175 \small{(\textpm 0.022)} 
\\  0.322 \small{(\textpm 0.007)}
\\ 0.271 \small{(\textpm 0.008)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.356 \small{(\textpm 0.006)} 
\\ 0.309 \small{(\textpm 0.011)} 
\\ 0.236 \small{(\textpm 0.052)} 
\\  \textbf{0.385 \small{(\textpm 0.004)}} 
\\ 0.331 \small{(\textpm 0.008)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.399 \small{(\textpm 0.006)} 
\\ 0.222 \small{(\textpm 0.011)} 
\\ 0.276 \small{(\textpm 0.012)} 
\\  \textbf{0.429 \small{(\textpm 0.006)}} 
\\ 0.373 \small{(\textpm 0.006)}
\end{tabular}
\\
\midrule
Template Based   & 
 iCaRL
 & 0.272 \small{(\textpm 0.009)}
 & 0.312 \small{(\textpm 0.007)}
 & 0.302 \small{(\textpm 0.005)}
 & 0.329 \small{(\textpm 0.01)}
\\

\bottomrule
\end{tabular}
% \end{sc}
\end{small}
\end{center}
% \vskip -0.1in
\end{table*}
Reducing the number of training images per class increases the complexity of the learning task, as the models have to perform similarly on the test data with a limited training size. We investigate different proportions of class training sizes (10\%, 20\%, 50\%, and 100\% of the total class size). The goal of these experiments is to analyze whether models trained in power-law training setup collapse with less training data, or whether their performance remains comparable to the upper baseline.

Table \ref{cl-comparions-varying-training-data} shows the performance of the models with varying training data for each class. The power-law model continues to perform better compared to other techniques at most training sizes. The only exception is BIR, which outperforms the power-law environment for 10\% and 20\% of training data. However, with the increase in the training size, the performance of BI-R goes down. The power-law environments' performance is poor at a training data size of 10\%; however, for larger training data sizes the performance is significantly better than other approaches.


\subsection{Description of comparative CI mitigation techniques from prior literature}

\subsubsection{Baselines}
\begin{itemize}
    \item \textbf{Lower Baseline:} Inspired from "lower target" in \citet{van2022three}, each training phase of this training setup only has access to the data for the newly introduced classes, and there is no rehearsal of previous classes. This is akin to a regular neural network architecture with sequential learning of new tasks. We expect this environment to show high levels of CI.

    \item \textbf{Upper Baseline:} In this training setup, the model is trained over data from all classes in the same phase. This is akin to a non-continual learning scenario where the model is trained over all the data at once.
\end{itemize}
    

\subsubsection{Parameter Regularization}

Parameter regularization approaches mitigate CI by penalizing the weight updates that are not orthogonal to the relevant weights of the previous classes. In addition to the classification loss, another loss term also guides the parameter updates: $\mathcal{L}_{\text{total}} = \mathcal{L}_{\text{C}} + \mathcal{L}_{\text{parameter-reg}}$, where $\mathcal{L}_{\text{C}}$ is the classification loss and $\mathcal{L}_{\text{parameter-reg}}$ is the parameter regularization loss.

\begin{itemize}
    \item \textbf{Elastic Weight Consolidation:} EWC \cite{DBLP:journals/corr/KirkpatrickPRVD16} is a regularization-based approach where the model adapts the weight-updating process to limit the shift in weights that are relevant to previous tasks. A quadratic regularization loss is added to the training loss to avoid catastrophic forgetting. For more details, refer to \citet{DBLP:journals/corr/KirkpatrickPRVD16}


    \item \textbf{Synaptic Intelligence:} Instead of having individual loss for each phase, SI \cite{zenke2017continual} consists of a single quadratic loss which is calculated by estimating the parameter importance for the previous K-1 phases. Using a single penalty term reduces the accretion of losses, resulting in poor performance with increasing phases. For more details, refer to \citet{zenke2017continual} 
\end{itemize}


\subsubsection{Functional Regularization}

Similar to parameter regularization, functional regularization also adds a penalty term to the training loss to avoid catastrophic interference. However, instead of weighing in parameter importance for previous contexts, these methods prohibit the change of network output on certain anchor points. Training loss in functional regularization: $\mathcal{L}_{\text{total}} = \mathcal{L}_{\text{C}} + \mathcal{L}_{\text{func-reg}}$, where $\mathcal{L}_{\text{C}}$ is the classification loss and $\mathcal{L}_{\text{func-reg}}$ is the functional regularization loss term.

\begin{itemize}
    \item \textbf{Learning without Forgetting:} Our current implementation of LwF is inspired from \cite{van2022three}. LwF performs knowledge distillation by keeping track of model outputs for the same input samples over different phases and computes a combined loss over the ground truth new task output while the old model output is stored in memory. For more details refer to \citet{li2017learning, van2022three}.
    
    
\end{itemize}

\subsubsection{Rehearsal-based Methods}

Rehearsal-based methods, also known as replay-based methods \cite{deepSLDA, gem, onlineIncrementalLearningVector}, use some learning samples from previous tasks as training samples upon the introduction of a new task. The samples of previous tasks can either be retained in a buffer upon introduction (iCARL, ER) or generated by a separate generative model (DGR, BI-R).

\begin{itemize}
    \item \textbf{Experienced Replay:} A memory buffer stores a fixed amount of randomly chosen instances from each of the previously introduced classes. These act as anchor points for previously seen classes as new classes are introduced.
    \item \textbf{Averaged - Gradient Episodic Memory:} A-GEM \cite{chaudhry2018efficient} differs from ER in the training objective. The algorithm minimizes the loss of the new classes and prohibits the increase in rehearsal loss. Both algorithms use a fixed amount of randomly chosen instances from each class for rehearsal.

    \item \textbf{Brain Inspired - Replay:} BI-R \cite{van2020brain} is a replay-based approach inspired by the replay mechanism in human brains. The replay of hidden representations and features in BI-R is done by a separate generative model which continuously updates over phases. The separate generative model is inspired by and proxies a human hippocampus. 
\end{itemize}




\subsubsection{Template Based Classification}

In these approaches, the model extracts features from the input data and learns a representative template which is then used for classification. These templates can be a generative model, a prototype, or a cluster.

\begin{itemize}
    \item \textbf{Incremental Classifier and Representation Learning} iCaRL \cite{icarl} identifies the nearest prototype to the extracted features. It trains a feature extractor network and uses rehearsal with model distillation to ensure that there is no catastrophic forgetting in the feature extractor.  
\end{itemize}

% \subsection{Persistence of mitigation behavior of power-law in different situations}





\subsection{ Various data where power-law frequency distribution is observed}

\begin{table*}[!h]
\centering
  \resizebox{\textwidth}{!}{
  
  \begin{tabular}{ll}
    \hline
    Various data where power-law frequency distribution is observed  & References  \\
        
    \hline
    Re-tweets & \cite{cvetojevic2018analyzing,lu2014frequency} \\
    The frequency of occurrence of unique words in a novel (Zipf's Law) & \cite{newman2005power}\\
    Number of distinct interaction partners in protein interaction networks & \cite{ito2000toward}\\
    Degree of known nodes in the internet network representation in autonomous systems & \cite{holme2007radial}\\
    Number of long-distance calls received in the United States in a single day & \cite{abello2002functional, aiello2000random}\\
    Number of unique signers required for sign language recognition algorithms to recognize& \cite{Bhardwaj_et_al}\\
     signs accurately & \\
   Number of examples of a particular sign required for sign language recognition algorithm & \cite{Bhardwaj_et_al}\\
       to accurately recognize a particular sign & \\
    Test errors in deep learning algorithms follow a power-law with the number of samples& \cite{meir2020power}\\
     seen per example & \\
    Number of people affected by electrical blackouts in the United States between & \cite{newman2005power}\\
      1984 and 2002 & \\
     Average price of NFTs by categories & \cite{nadini2021mapping}\\
     Degree of items in recommender system graphs & \cite{Milojevi__2010, newman2005power}\\
     Prompts in text to image models (Diffusion DB) & \cite{Xie_2023}\\
     Phoneme frequencies in collection of illustrative texts & \cite{baird2022blowing}\\
    \hline

\end{tabular}
}
  \caption{Empirical evidence for the natural occurrence of power-law frequency distributions }
  \label{tab:plaw_in_practice}
\end{table*}

\newpage
\subsection{Data distribution in decreasing power-law and exponential curve}
\begin{figure*}[h]
\centering
\includegraphics[width=0.7\textwidth]{Images/naturalistic_environment_curves.pdf}
\caption{Proportion of replay data in naturalistic training environments after n phases has passed since introduction. PL: Powerlaw, EXP: Exponential}
\label{fig:powerlaw_curve}
\end{figure*}


\subsection{Model architectures}
\begin{table}[h]
\caption{Details of the model architecture. The CNN layers are pre-trained with on the CIFAR 10 classification task. The pre-trained CNNs have the following properties (channels: [16, 32, 64, 128, 256], kernel size: 3*3, padding:1, stride:1).  MLP: Multilayer Perceptron, P-CNNs: pre-trained Convolutional Neural Networks, BCE: Binary cross-entropy.}
      \label{tab:architecture}
\centering
  \resizebox{0.6\textwidth}{!}{
    
  \begin{tabular}{lll}
    \hline
    \textbf{Property} & \textbf{Split MNIST} & \textbf{Split CIFAR 100}\\
    
    \hline
    Architecture type & MLP & P-CNNs + MLP\\
    Pre-trained Layers & No & Yes\\
    Number of hidden layers & 2 MLP & 5 P-CNNs + 2 MLP \\

   
     
    Dropout probability & 0 & 0 \\
    Learning rate & 0.001 & 0.0001\\
    Batch size & 128 & 256 \\
    Maximum training iterations per task & 2000 & 5000\\
    Optimizer & Adam & Adam\\
    Loss function & BCE & BCE\\
    Early stopping & No & No\\
  \hline
\end{tabular}
}
\end{table}

\newpage
\section{Phase-wise CI mitigation in different techniques }


\subsection{Split CIFAR 100}

\begin{table*}[h]
    
\caption{Split CIFAR 100: Average test accuracy for all classes introduced up to phase (n). The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds. LB: Lower Baseline, UB: Upper Baseline, EWC: Elastic Weight Consolidation, SI: Synaptic Intelligence, LwF: Learning without Forgetting, ER: Experienced Replay, BIR: Brain-Inspired Replay, A-GEM: Averaged Gradient Episodic Memory, \textit{PL: Power-law}, \textit{Exp: Exponential}, iCaRL: Incremental Classifier and Representation Learning}
\label{tab:cifar-cl-phase-all-task}
\vskip 0.15in
\begin{center}
\begin{small}
% \begin{sc}
\begin{tabular}{llccccc}
\toprule
Type & Method & \multicolumn{5}{c}{Phase}\\ 
& & 2 & 4 & 6 & 8 & 10\\
\midrule
Baselines   & 
\begin{tabular}{@{}l@{}}
LB \\ UB
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.396 \small{(\textpm 0.014)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.192\small{(\textpm 0.334)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.132 \small{(\textpm 0.004)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.1 \small{(\textpm 0.002)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.076 \small{(\textpm 0.005)}
\\ 
0.505 \small{(\textpm 0.002)}
\end{tabular}
\\
\midrule
Parameter Regularization   & 
\begin{tabular}{@{}l@{}}
EWC \\ SI
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.394 \small{(\textpm 0.013)} \\ 0.393 \small{(\textpm 0.014)}

\end{tabular} 
& 
\begin{tabular}{@{}c@{}}
0.192 \small{(\textpm 0.008)} \\ 0.204 \small{(\textpm 0.011)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.132 \small{(\textpm 0.003)} \\ 0.143 \small{(\textpm 0.005)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.1 \small{(\textpm 0.002)} \\ 0.109 \small{(\textpm 0.006)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.079 \small{(\textpm 0.007)} \\ 0.081 \small{(\textpm 0.003)}

\end{tabular}
\\
\midrule
Functional Regularization 
& LwF
& 0.577 \small{(\textpm 0.037)}
& 0.457 \small{(\textpm 0.018)}
& 0.387 \small{(\textpm 0.009)}
& 0.312 \small{(\textpm 0.012)}
& 0.255 \small{(\textpm 0.009)}
\\
\midrule
Rehearsal methods   & 
\begin{tabular}{@{}l@{}}
ER \\ BIR \\ A-GEM \\ PL \\EXP 
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.677 \small{(\textpm 0.051)} 
\\ 0.664 \small{(\textpm 0.061)} 
\\ 0.428 \small{(\textpm 0.033)} 
\\ 0.702 \small{(\textpm 0.046)}
\\ 0.706 \small{(\textpm 0.046)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.56 \small{(\textpm 0.028)} 
\\ 0.49 \small{(\textpm 0.031)} 
\\ 0.273 \small{(\textpm 0.024)} 
\\  0.589 \small{(\textpm 0.021)} 
\\ 0.595 \small{(\textpm 0.024)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.498 \small{(\textpm 0.017)} 
\\ 0.392 \small{(\textpm 0.014)} 
\\ 0.276 \small{(\textpm 0.015)} 
\\  0.526 \small{(\textpm 0.017)} 
\\ 0.515 \small{(\textpm 0.013)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.444 \small{(\textpm 0.007)} 
\\ 0.305 \small{(\textpm 0.005)} 
\\ 0.217 \small{(\textpm 0.009)} 
\\  0.471 \small{(\textpm 0.007)} 
\\ 0.44 \small{(\textpm 0.008)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.399 \small{(\textpm 0.006)} 
\\ 0.253 \small{(\textpm 0.012)} 
\\ 0.214 \small{(\textpm 0.046)} 
\\  0.429 \small{(\textpm 0.006)}
\\ 0.373 \small{(\textpm 0.006)}
\end{tabular}
\\
\midrule
Template Based   & 
 iCaRL
 & 0.527 \small{(\textpm 0.265)}
 & 0.449 \small{(\textpm 0.22)}
 & 0.395 \small{(\textpm 0.195)}
 & 0.333 \small{(\textpm 0.162)}
 & 0.329 \small{(\textpm 0.01)}
\\

\bottomrule
\end{tabular}
% \end{sc}
\end{small}
\end{center}
% \vskip -0.1in
\end{table*}

\begin{table*}[h]
    
\caption{Split CIFAR 100: Average test accuracy for \textit{previously seen} classes up to phase (n). The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds. LB: Lower Baseline, UB: Upper Baseline, EWC: Elastic Weight Consolidation, SI: Synaptic Intelligence, LwF: Learning without Forgetting, ER: Experienced Replay, BIR: Brain-Inspired Replay, A-GEM: Averaged Gradient Episodic Memory, \textit{PL: Power-law}, \textit{Exp: Exponential}, iCaRL: Incremental Classifier and Representation Learning}
\label{tab:cifar-cl-phase-old-task}
\vskip 0.15in
\begin{center}
\begin{small}
% \begin{sc}
\begin{tabular}{llccccc}
\toprule
Type & Method & \multicolumn{5}{c}{Phase}\\ 
& & 2 & 4 & 6 & 8 & 10\\
\midrule
Baselines   & 
\begin{tabular}{@{}l@{}}
LB \\ UB
\end{tabular} &
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0\small{(\textpm 0)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)}
\\ 
-

\end{tabular}
\\
\midrule
Parameter Regularization   & 
\begin{tabular}{@{}l@{}}
EWC \\ SI
\end{tabular} &
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)} \\ 0 \small{(\textpm 0)}

\end{tabular} 
& 
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)} \\ 0.015 \small{(\textpm 0.008)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.001 \small{(\textpm 0)} \\ 0.014 \small{(\textpm 0.005)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.001 \small{(\textpm 0)} \\ 0.012 \small{(\textpm 0.005)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.005 \small{(\textpm 0.003)} \\ 0.009 \small{(\textpm 0.003)}

\end{tabular}
\\
\midrule
Functional Regularization 
& LwF
& 0.758 \small{(\textpm 0.054)}
& 0.46 \small{(\textpm 0.033)}
& 0.363 \small{(\textpm 0.009)}
& 0.274 \small{(\textpm 0.013)}
& 0.225 \small{(\textpm 0.012)}
\\
\midrule
Rehearsal methods   & 
\begin{tabular}{@{}l@{}}
ER \\ BIR \\ A-GEM \\ PL \\EXP 
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.595 \small{(\textpm 0.077)} 
\\ 0.572 \small{(\textpm 0.1)} 
\\ 0.068 \small{(\textpm 0.04)} 
\\ 0.661 \small{(\textpm 0.066)}
\\ 0.678 \small{(\textpm 0.067)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.507 \small{(\textpm 0.04)} 
\\ 0.408 \small{(\textpm 0.044)} 
\\ 0.104 \small{(\textpm 0.04)} 
\\  0.552 \small{(\textpm 0.033)} 
\\ 0.56 \small{(\textpm 0.034)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.454 \small{(\textpm 0.016)} 
\\ 0.319 \small{(\textpm 0.011)} 
\\ 0.173 \small{(\textpm 0.016)} 
\\  0.491 \small{(\textpm 0.015)} 
\\ 0.478 \small{(\textpm 0.013)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.406 \small{(\textpm 0.01)} 
\\ 0.238 \small{(\textpm 0.009)} 
\\ 0.133 \small{(\textpm 0.01)} 
\\  0.439 \small{(\textpm 0.011)} 
\\ 0.403 \small{(\textpm 0.01)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.373 \small{(\textpm 0.005)} 
\\ 0.201 \small{(\textpm 0.013)} 
\\ 0.154 \small{(\textpm 0.057)} 
\\  0.406 \small{(\textpm 0.004)}
\\ 0.343 \small{(\textpm 0.007)}
\end{tabular}
\\
\midrule
Template Based   & 
 iCaRL
 & 0.534 \small{(\textpm 0.271)}
 & 0.437 \small{(\textpm 0.214)}
 & 0.375 \small{(\textpm 0.185)}
 & 0.312 \small{(\textpm 0.152)}
 & 0.306 \small{(\textpm 0.012)}
\\

\bottomrule
\end{tabular}
% \end{sc}
\end{small}
\end{center}
% \vskip -0.1in
\end{table*}

\begin{table*}[h]
    
\caption{  Split CIFAR 100: Average test accuracy for \textit{newly introduced} classes up to phase (n). The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds. LB: Lower Baseline, UB: Upper Baseline, EWC: Elastic Weight Consolidation, SI: Synaptic Intelligence, LwF: Learning without Forgetting, ER: Experienced Replay, BIR: Brain-Inspired Replay, A-GEM: Averaged Gradient Episodic Memory, \textit{PL: Power-law}, \textit{Exp: Exponential}, iCaRL: Incremental Classifier and Representation Learning}
\label{tab:cifar-cl-phase-new-task}
\vskip 0.15in
\begin{center}
\begin{small}
% \begin{sc}
\begin{tabular}{llccccc}
\toprule
Type & Method & \multicolumn{5}{c}{Phase}\\ 
& & 2 & 4 & 6 & 8 & 10\\
\midrule
Baselines   & 
\begin{tabular}{@{}l@{}}
LB \\ UB
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.791 \small{(\textpm 0.029)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.769\small{(\textpm 0.037)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.795 \small{(\textpm 0.021)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.803 \small{(\textpm 0.016)}
\\ 
-
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.762 \small{(\textpm 0.048)}
\\ 
-

\end{tabular}
\\
\midrule
Parameter Regularization   & 
\begin{tabular}{@{}l@{}}
EWC \\ SI
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.787 \small{(\textpm 0.027)} \\ 0.786 \small{(\textpm 0.029)}

\end{tabular} 
& 
\begin{tabular}{@{}c@{}}
0.769 \small{(\textpm 0.032)} \\ 0.77 \small{(\textpm 0.036)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.785 \small{(\textpm 0.017)} \\ 0.786 \small{(\textpm 0.02)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.793 \small{(\textpm 0.016)} \\ 0.79 \small{(\textpm 0.022)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.751 \small{(\textpm 0.056)} \\ 0.732 \small{(\textpm 0.052)}

\end{tabular}
\\
\midrule
Functional Regularization 
& LwF
& 0.397 \small{(\textpm 0.026)}
& 0.45 \small{(\textpm 0.043)}
& 0.507 \small{(\textpm 0.032)}
& 0.572 \small{(\textpm 0.035)}
& 0.517 \small{(\textpm 0.066)}
\\
\midrule
Rehearsal methods   & 
\begin{tabular}{@{}l@{}}
ER \\ BIR \\ A-GEM \\ PL \\Exp 
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.759 \small{(\textpm 0.026)} 
\\ 0.756 \small{(\textpm 0.025)} 
\\ 0.788 \small{(\textpm 0.026)} 
\\ 0.743 \small{(\textpm 0.027)}
\\ 0.735 \small{(\textpm 0.027)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.721 \small{(\textpm 0.031)} 
\\ 0.735 \small{(\textpm 0.034)} 
\\ 0.778 \small{(\textpm 0.032)} 
\\  0.703 \small{(\textpm 0.032)} 
\\ 0.697 \small{(\textpm 0.038)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.718 \small{(\textpm 0.031)} 
\\ 0.755 \small{(\textpm 0.027)} 
\\ 0.791 \small{(\textpm 0.019)} 
\\  0.698 \small{(\textpm 0.029)} 
\\ 0.699 \small{(\textpm 0.027)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.712 \small{(\textpm 0.023)} 
\\ 0.775 \small{(\textpm 0.019)} 
\\ 0.804 \small{(\textpm 0.013)} 
\\  0.691 \small{(\textpm 0.025)} 
\\ 0.697 \small{(\textpm 0.021)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.639 \small{(\textpm 0.054)} 
\\ 0.721 \small{(\textpm 0.057)} 
\\ 0.749 \small{(\textpm 0.058)} 
\\  0.636 \small{(\textpm 0.049)}
\\ 0.65 \small{(\textpm 0.047)}
\end{tabular}
\\
\midrule
Template Based   & 
 iCaRL
 & 0.521 \small{(\textpm 0.259)}
 & 0.485 \small{(\textpm 0.248)}
 & 0.5 \small{(\textpm 0.245)}
 & 0.479 \small{(\textpm 0.24)}
 & 0.539 \small{(\textpm 0.055)}
\\

\bottomrule
\end{tabular}
% \end{sc}
\end{small}
\end{center}
% \vskip -0.1in
\end{table*}
\newpage


\subsection{Split MNIST}

\begin{table*}[h]
    
\caption{Split MNIST: Average test accuracy for all classes introduced up to phase ($n$). The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds. LB: Lower Baseline, UB: Upper Baseline, EWC: Elastic Weight Consolidation, SI: Synaptic Intelligence, LwF: Learning without Forgetting, ER: Experienced Replay, BIR: Brain-Inspired Replay, A-GEM: Averaged Gradient Episodic Memory, \textit{PL: Power-law}, \textit{Exp: Exponential}, iCaRL: Incremental Classifier and Representation Learning}
\label{tab:mnist-cl-phase-all-task}
\vskip 0.15in
\begin{center}
\begin{small}
% \begin{sc}
\begin{tabular}{llccccc}
\toprule
Type & Method & \multicolumn{5}{c}{Phase}\\ 
& & 1 & 2 & 3 & 4 & 5\\
\midrule
Baselines   & 
\begin{tabular}{@{}l@{}}
LB \\ UB
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.996 \small{(\textpm 0.003)}
\\ 
% 0.679 \small{(\textpm 0.046)}
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.497\small{(\textpm 0.001)}
\\ 
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.332 \small{(\textpm 0.001)}
\\ 
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.248 \small{(\textpm 0.001)}
\\ 
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.198 \small{(\textpm 0.001)}
\\ 
0.978 \small{(\textpm 0.0)}
\end{tabular}
\\
\midrule
Parameter Regularization   & 
\begin{tabular}{@{}l@{}}
EWC \\ SI
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.996 \small{(\textpm 0.003)} \\ 0.996 \small{(\textpm 0.003)}
\
\end{tabular} 
& 
\begin{tabular}{@{}c@{}}
0.495 \small{(\textpm 0.003)} \\ 0.495 \small{(\textpm 0.004)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.331 \small{(\textpm 0.002)} \\ 0.347 \small{(\textpm 0.021)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.257 \small{(\textpm 0.016)} \\ 0.249 \small{(\textpm 0.004)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.231 \small{(\textpm 0.046)} \\ 0.208 \small{(\textpm 0.016)}
 
\end{tabular}
\\
\midrule
Functional Regularization 
& LwF
& 0.996 \small{(\textpm 0.003)}
& 0.635 \small{(\textpm 0.052)}
& 0.378 \small{(\textpm 0.012)}
& 0.267 \small{(\textpm 0.013)}
& 0.212 \small{(\textpm 0.005)}
\\
\midrule
Rehearsal methods   & 
\begin{tabular}{@{}l@{}}
ER \\ BIR \\ A-GEM \\ PL \\Exp 
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.996 \small{(\textpm 0.003)} 
\\ 0.997 \small{(\textpm 0.002)} 
\\ 0.996 \small{(\textpm 0.003)} 
\\ 0.996 \small{(\textpm 0.003)} 
\\ 0.996 \small{(\textpm 0.003)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.985 \small{(\textpm 0.003)} 
\\ 0.982 \small{(\textpm 0.005)} 
\\ 0.933 \small{(\textpm 0.032)} 
\\  0.987 \small{(\textpm 0.003)} 
\\ 0.988 \small{(\textpm 0.002)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.978 \small{(\textpm 0.003)} 
\\ 0.97 \small{(\textpm 0.006)} 
\\ 0.736 \small{(\textpm 0.156)} 
\\  0.975 \small{(\textpm 0.005)} 
\\ 0.977 \small{(\textpm 0.003)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.97 \small{(\textpm 0.004)}
\\ 0.957 \small{(\textpm 0.011)} 
\\ 0.691 \small{(\textpm 0.107)} 
\\  0.966 \small{(\textpm 0.007)} 
\\ 0.96 \small{(\textpm 0.011)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.965 \small{(\textpm 0.002)} 
\\ 0.944 \small{(\textpm 0.006)} 
\\ 0.7 \small{(\textpm 0.179)} 
\\  0.959 \small{(\textpm 0.003)}
\\ 0.948 \small{(\textpm 0.002)}
\end{tabular}
\\
\midrule
Template Based   & 
 iCaRL
 & 0.527 \small{(\textpm 0.265)}
 & 0.449 \small{(\textpm 0.22)}
 & 0.395 \small{(\textpm 0.195)}
 & 0.333 \small{(\textpm 0.162)}
 & 0.329 \small{(\textpm 0.01)}
\\

\bottomrule
\end{tabular}
% \end{sc}
\end{small}
\end{center}
% \vskip -0.1in
\end{table*}

\begin{table*}[h]
    
\caption{Split MNIST: Average test accuracy for \textit{previously seen} classes up to phase (n). The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds. LB: Lower Baseline, UB: Upper Baseline, EWC: Elastic Weight Consolidation, SI: Synaptic Intelligence, LwF: Learning without Forgetting, ER: Experienced Replay, BIR: Brain-Inspired Replay, A-GEM: Averaged Gradient Episodic Memory, \textit{PL: Power-law}, \textit{Exp: Exponential}, iCaRL: Incremental Classifier and Representation Learning}
\label{tab:mnist-cl-phase-old-task}
\vskip 0.15in
\begin{center}
\begin{small}
% \begin{sc}
\begin{tabular}{llccccc}
\toprule
Type & Method & \multicolumn{5}{c}{Phase}\\ 
& & 1 & 2 & 3 & 4 & 5\\
\midrule
Baselines   & 
\begin{tabular}{@{}l@{}}
LB \\ UB
\end{tabular} &
\begin{tabular}{@{}c@{}}
 - 
\\ 
% 0.679 \small{(\textpm 0.046)}
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0\small{(\textpm 0)}
\\ 
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)}
\\ 
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)}
\\ 
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)}
\\ 
 -
\end{tabular}
\\
\midrule
Parameter Regularization   & 
\begin{tabular}{@{}l@{}}
EWC \\ SI
\end{tabular} &
\begin{tabular}{@{}c@{}}
 - \\  -
\
\end{tabular} 
& 
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0.001)} \\ 0.001 \small{(\textpm 0.002)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0 \small{(\textpm 0)} \\ 0.027 \small{(\textpm 0.032)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.013 \small{(\textpm 0.023)} \\ 0.004 \small{(\textpm 0.006)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.054 \small{(\textpm 0.084)} \\ 0.017 \small{(\textpm 0.027)}
 
\end{tabular}
\\
\midrule
Functional Regularization 
& LwF
&  -
& 0.281 \small{(\textpm 0.102)}
& 0.07 \small{(\textpm 0.018)}
& 0.026 \small{(\textpm 0.017)}
& 0.016 \small{(\textpm 0.005)}
\\
\midrule
Rehearsal methods   & 
\begin{tabular}{@{}l@{}}
ER \\ BIR \\ A-GEM \\ PL \\EXP
\end{tabular} &
\begin{tabular}{@{}c@{}}
 - 
\\  - 
\\  - 
\\  - 
\\  -
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.979 \small{(\textpm 0.004)} 
\\ 0.972 \small{(\textpm 0.008)} 
\\ 0.871 \small{(\textpm 0.062)} 
\\  0.984 \small{(\textpm 0.004)} 
\\ 0.985 \small{(\textpm 0.003)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.972 \small{(\textpm 0.006)} 
\\ 0.959 \small{(\textpm 0.009)} 
\\ 0.606 \small{(\textpm 0.236)} 
\\  0.969 \small{(\textpm 0.006)} 
\\ 0.971 \small{(\textpm 0.004)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.966 \small{(\textpm 0.005)}
\\ 0.947 \small{(\textpm 0.015)} 
\\ 0.591 \small{(\textpm 0.143)} 
\\  0.96 \small{(\textpm 0.007)} 
\\ 0.952 \small{(\textpm 0.015)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.961 \small{(\textpm 0.002)} 
\\ 0.933 \small{(\textpm 0.008)} 
\\ 0.627 \small{(\textpm 0.224)} 
\\  0.952 \small{(\textpm 0.005)}
\\ 0.94 \small{(\textpm 0.003)}
\end{tabular}
\\
\midrule
Template Based   & 
 iCaRL
 & -
 & 0.449 \small{(\textpm 0.22)}
 & 0.395 \small{(\textpm 0.195)}
 & 0.333 \small{(\textpm 0.162)}
 & 0.329 \small{(\textpm 0.01)}
\\

\bottomrule
\end{tabular}
% \end{sc}
\end{small}
\end{center}
% \vskip -0.1in
\end{table*}

\begin{table*}[h]
    
\caption{Split MNIST: Average test accuracy for \textit{newly introduced} classes up to phase (n). The bracketed values indicate one $SD$ when running experiments with $N = 5$ seeds. LB: Lower Baseline, UB: Upper Baseline, EWC: Elastic Weight Consolidation, SI: Synaptic Intelligence, LwF: Learning without Forgetting, ER: Experienced Replay, BIR: Brain-Inspired Replay, A-GEM: Averaged Gradient Episodic Memory, \textit{PL: Power-law}, \textit{Exp: Exponential}, iCaRL: Incremental Classifier and Representation Learning}
\label{tab:mnist-cl-phase-new-task}
\vskip 0.15in
\begin{center}
\begin{small}
% \begin{sc}
\begin{tabular}{llccccc}
\toprule
Type & Method & \multicolumn{5}{c}{Phase}\\ 
& & 1 & 2 & 3 & 4 & 5\\
\midrule
Baselines   & 
\begin{tabular}{@{}l@{}}
LB \\ UB
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.996 \small{(\textpm 0.003)}
\\ 
% 0.679 \small{(\textpm 0.046)}
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.99\small{(\textpm 0.003)}
\\ 
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.988 \small{(\textpm 0.005)}
\\ 
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.983 \small{(\textpm 0.005)}
\\ 
 -
\end{tabular}
&
\begin{tabular}{@{}c@{}}
0.984 \small{(\textpm 0.007)}
\\ 
 -
\end{tabular}
\\
\midrule
Parameter Regularization   & 
\begin{tabular}{@{}l@{}}
EWC \\ SI
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.996 \small{(\textpm 0.003)} \\ 0.996 \small{(\textpm 0.003)}
\
\end{tabular} 
& 
\begin{tabular}{@{}c@{}}
0.99 \small{(\textpm 0.006)} \\ 0.988 \small{(\textpm 0.007)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.994 \small{(\textpm 0.005)} \\ 0.988 \small{(\textpm 0.008)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.989 \small{(\textpm 0.004)} \\ 0.984 \small{(\textpm 0.005)}

\end{tabular}
& 
\begin{tabular}{@{}c@{}}
0.938 \small{(\textpm 0.108)} \\ 0.973 \small{(\textpm 0.028)}
 
\end{tabular}
\\
\midrule
Functional Regularization 
& LwF
& 0.996 \small{(\textpm 0.003)}
& 0.989 \small{(\textpm 0.004)}
& 0.993 \small{(\textpm 0.005)}
& 0.992 \small{(\textpm 0.002)}
& 0.992 \small{(\textpm 0.006)}
\\
\midrule
Rehearsal methods   & 
\begin{tabular}{@{}l@{}}
ER \\ BIR \\ A-GEM \\ PL \\EXP
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.996 \small{(\textpm 0.003)} 
\\ 0.997 \small{(\textpm 0.002)} 
\\ 0.996 \small{(\textpm 0.003)} 
\\ 0.996 \small{(\textpm 0.003)} 
\\ 0.996 \small{(\textpm 0.003)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.991 \small{(\textpm 0.003)} 
\\ 0.993 \small{(\textpm 0.003)} 
\\ 0.994 \small{(\textpm 0.002)} 
\\  0.99 \small{(\textpm 0.003)} 
\\ 0.99 \small{(\textpm 0.003)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.99 \small{(\textpm 0.005)} 
\\ 0.991 \small{(\textpm 0.003)} 
\\ 0.996 \small{(\textpm 0.002)} 
\\  0.988 \small{(\textpm 0.005)} 
\\ 0.989 \small{(\textpm 0.005)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.983 \small{(\textpm 0.002)}
\\ 0.987 \small{(\textpm 0.004)} 
\\ 0.993 \small{(\textpm 0.002)} 
\\  0.983 \small{(\textpm 0.005)} 
\\ 0.984 \small{(\textpm 0.004)}
\end{tabular} &
\begin{tabular}{@{}c@{}}
0.982 \small{(\textpm 0.006)} 
\\ 0.988 \small{(\textpm 0.005)} 
\\ 0.993 \small{(\textpm 0.004)} 
\\  0.984 \small{(\textpm 0.007)}
\\ 0.983 \small{(\textpm 0.005)}
\end{tabular}
\\
\midrule
Template Based   & 
 iCaRL
 & 0.527 \small{(\textpm 0.265)}
 & 0.449 \small{(\textpm 0.22)}
 & 0.395 \small{(\textpm 0.195)}
 & 0.333 \small{(\textpm 0.162)}
 & 0.329 \small{(\textpm 0.01)}
\\

\bottomrule
\end{tabular}
% \end{sc}
\end{small}
\end{center}
% \vskip -0.1in
\end{table*}


